Two-phase geothermal model with fracture network and multi-branch wells

This paper focuses on the numerical simulation of geothermal systems in complex geological settings. The physical model is based on two-phase Darcy flows coupling the mass conservation of the water component with the energy conservation and the liquid vapor thermodynamical equilibrium. The discretization exploits the flexibility of unstructured meshes to model complex geology including conductive faults as well as complex wells. The polytopal and essentially nodal Vertex Approximate Gradient scheme is used for the approximation of the Darcy and Fourier fluxes combined with a Control Volume approach for the transport of mass and energy. Particular attention is paid to the faults which are modelled as two-dimensional interfaces defined as collection of faces of the mesh and to the flow inside deviated or multi-branch wells defined as collection of edges of the mesh with rooted tree data structure. By using an explicit pressure drop calculation, the well model reduces to a single equation based on complementarity constraints with only one well implicit unknown. The coupled systems are solved fully implicitely at each time step using efficient nonlinear and linear solvers on parallel distributed architectures. The convergence of the discrete model is investigated numerically on a simple test case with a Cartesian geometry and a single vertical producer well. Then, the ability of our approach to deal efficiently with realistic test cases is assessed on a high energy faulted geothermal reservoir operated using a doublet of two deviated wells.

==> convtest_data/S1.along_well.dat <==
# Final t
# zcoord, pressure,temperature, gas_saturation,
0	4273041.194303832	250.33668593658717	0.0
20	4117423.6840923126	250.33668593658683	0.0
40	3961836.0328690787	250.33668593658717	0.0
60	3833194.0863126838	248.67269398301482	0.1794761922268459
80	3725264.4414924	246.90220814998668	0.31713915169536233
100	3631316.8414960643	245.32951597409306	0.4098330610632895
120	3547577.2794508245	243.90178972449905	0.4773376753933629
140	3471690.659292658	242.58596421950165	0.5291405781384744
160	3402953.3551329873	241.37541033074206	0.5760458730344183
180	3341012.8500362155	240.26901482637254	0.6203809719886199
200	3283901.385477076	239.23532683410883	0.6518724640559935


==> convtest_data/S1.dat <==
# t(years), well_head_pressure, well_energy_flow, well_mass_flow, well_gas_sat_line_integral,  total_reservoir_gas_vol  
0.0	3900000.0	0.0	0.0	0.0	0.0
2.8519279032626055e-05	3299496.458012414	60397466.86179582	55.555558419054776	31.536634884482925	1.7509111476815422
6.274241387177732e-05	3464647.5189416218	60397530.36241397	55.55555555569493	35.28931033127957	3.5817594088698987
0.00010381017567875884	3427703.974201485	60397694.27848443	55.55555555557417	38.64804019218211	6.102434095447358
0.00015309148984713665	3416422.601698991	60397937.44007912	55.555555994318304	41.02970716702906	10.103709547903861
0.00021222906684919003	3407294.1000700095	60398303.49179467	55.55555555560255	42.674725878667914	16.165357425610186
0.00028319415925165414	3398495.693905679	60398809.2873799	55.555555555635344	44.03202073479986	24.410572238866237
0.000368352270134611	3390664.7865286767	60399484.23977042	55.55555555568839	45.19927727477053	35.29004395092566
0.0004705420031941592	3383353.9884879044	60400369.16633273	55.555555555773225	46.37820551641421	49.38620062264944
0.0005931696828656172	3376771.5340935728	60401510.646384105	55.55555555590781	47.87097181269453	67.40388799107271
0.0007403228984713666	3371389.4640451623	60402957.69194586	55.555555556116886	49.094809750035616	90.15877173222603
0.000916906757198266	3365478.154367341	60404802.304924615	55.55555555645107	50.26542355330343	118.78626139352629
0.0011288073876705453	3359856.915126873	60407128.90263905	55.555555556978824	51.37687764868994	154.60520632318585
0.0013830881442372803	3354310.694099352	60410052.48741842	55.55555555781518	52.436694443733856	199.2364025782701
0.0016882250521173623	3348832.53781914	60413710.4446915	55.55555555914279	53.45399527889542	254.64211771743066
0.0020543893415734607	3343435.468446464	60418266.83181638	55.55555556125398	54.43244369435186	323.175867500015
0.002493786488920779	3338150.58494035	60423914.403269194	55.55555556461686	55.371410687199976	407.6276932871457
0.0027378507871321013	3337401.339546345	60427009.20725735	55.555555562027955	55.7701934445318	455.01229490233635
0.0033705826793122393	3330532.363422494	60435788.1905535	55.55555557758543	56.650607560868885	585.5881191958393
0.0040550453760952645	3327195.7654539775	60445414.690708786	55.55555558388044	57.35998140143912	731.5574489612579
0.004739508072878289	3324290.379085529	60455223.11606305	55.55555558631846	57.97436430119873	880.5957057427199
0.005423970769661315	3321976.2412247183	60465104.82670871	55.55555558860478	58.68832395361899	1031.4654923111289
0.0054757015742642025	3323957.6295989966	60465620.87451017	55.55556678683548	58.685472387136734	1042.788784068181
0.006160164271047228	3319796.9548609736	60475744.640362084	55.555555590939335	59.24102241048897	1194.6246358353046
0.006844626967830253	3318788.6841944563	60485508.26791656	55.55555559286051	59.708726022202285	1346.4394240707202
0.007529089664613279	3317587.0663264575	60495225.927013524	55.5555555947505	60.08663373929337	1497.8650678987924
0.008213552361396304	3316527.3984534233	60504842.74361376	55.555555596563075	60.41491413621306	1648.5730769114014
0.00889801505817933	3315622.967120992	60514327.745380126	55.555555598288315	60.70463365622423	1798.272251752433
0.009582477754962354	3314826.873022454	60523669.01914701	55.55555559993619	60.963001919644086	1946.7445778471524
0.01026694045174538	3314113.810342521	60532856.68561156	55.55555560151199	61.196820603060466	2093.8241004952006
0.010951403148528405	3313466.4453176796	60541882.93870963	55.55555560301911	61.41129163846794	2239.382503368715
0.01163586584531143	3312870.288288506	60550742.301902115	55.555555604460565	61.610385176848276	2383.3206773090205
0.012320328542094456	3312313.9629150517	60559430.91092039	55.55555560583829	61.79719050557419	2525.5619886730824
0.013004791238877482	3311789.3864778113	60567936.48427139	55.55555560702083	61.973996018359244	2666.3133003147896
0.013689253935660506	3311289.621591987	60576252.25394123	55.555555608190616	62.14260205696931	2805.579123567407
0.014373716632443531	3310809.1718295	60584376.772760525	55.555555609241225	62.30444895484265	2943.2744830743154
0.015058179329226557	3310343.9128240547	60592309.357316084	55.555555610224296	62.460656538905575	3079.360487444334
0.01574264202600958	3309890.626000023	60600049.84242127	55.555555611141266	62.61209454663248	3213.8114421891037
0.01642710472279261	3309446.821429886	60607598.44431016	55.55555561199323	62.759439538951966	3346.609800381569
0.017111567419575632	3309010.5812928258	60614955.67293922	55.555555612781305	62.90321782338167	3477.7437240198406
0.01779603011635866	3308580.4343070276	60622122.27118588	55.55555561350637	63.04383881222815	3607.2055890580923
0.018480492813141684	3308155.258239337	60629099.17054069	55.55555561416943	63.18162102640491	3734.9909692373767
0.019164955509924708	3307734.2035846226	60635887.45850526	55.55555561477137	63.31681232452522	3861.097911294687
0.019849418206707735	3307316.633689135	60642488.35440753	55.55555561531336	63.44960565359623	3985.526405026085
0.02053388090349076	3306902.0778151136	60648903.191236906	55.555555615796294	63.58015132155511	4108.277990084186
0.021218343600273786	3306490.2691783085	60655132.54370059	55.55555561620296	63.70855564352241	4229.409434671496
0.02190280629705681	3306080.9805175206	60661177.2310443	55.55555561656766	63.83490148326264	4348.949977025139
0.022587268993839837	3305674.0239076945	60667038.7943298	55.55555561686509	63.959259925582266	4466.888644828728
0.02327173169062286	3305269.30564639	60672718.86697948	55.55555561710751	64.08168644599095	4583.227484866947
0.023956194387405885	3304866.771417906	60678219.172641434	55.55555561729649	64.2022248479385	4697.9710143879465
0.024640657084188913	3304466.401351298	60683541.51283422	55.555555617433406	64.32091025903334	4811.1251164461155
0.025325119780971937	3304068.2018536	60688687.75813859	55.555555617519964	64.43777119739707	4922.696606247298
0.026009582477754964	3303672.1988919275	60693659.841142096	55.55555561755759	64.55283116879231	5032.693002664475
0.026694045174537988	3303278.432927214	60698459.75032908	55.55555561754792	64.66610990833564	5141.122387233584
0.02737850787132101	3302886.9549692124	60703089.52473021	55.5555556174926	64.77762433880386	5247.993309120377
0.02806297056810404	3302497.823487252	60707551.24915789	55.55555561739317	64.88738931169108	5353.3147175448785
0.028747433264887063	3302111.1019987115	60711847.049882516	55.55555561725135	64.99541818038523	5457.095911879409
0.02943189596167009	3301726.857188304	60715979.090646274	55.555555617068876	65.10172324268015	5559.346503632741
0.030116358658453114	3301345.157444446	60719949.56894028	55.55555561684723	65.20631608129194	5660.076386649991
0.030800821355236138	3300966.0717235287	60723760.712493494	55.5555556165881	65.30920782469867	5759.295713099257
0.03148528405201916	3300589.668672898	60727414.775934316	55.55555561629329	65.41040934563084	5857.014873594982
0.03216974674880219	3300216.0159574007	60730914.03759996	55.5555556159642	65.5099314108321	5953.244480319262
0.03285420944558522	3299845.1797465095	60734260.796478614	55.555555615602614	65.60778479272997	6047.9953523448585
0.03353867214236824	3299477.2243280653	60737457.369269595	55.555555615210146	65.70398035137326	6141.278502598956
0.034223134839151265	3299112.2118214485	60740506.08755697	55.555555614788254	65.79852909324843	6233.105126069973
0.03490759753593429	3298750.201969366	60743409.295091815	55.55555561433856	65.8914422121097	6323.486588972383
0.03559206023271732	3298391.2519913446	60746169.34517871	55.55555561386271	65.98273111589084	6412.434418665306
0.03627652292950034	3298035.4164855643	60748788.5981661	55.55555561336206	66.07240744290519	6499.960294177443
0.03696098562628337	3297682.7473690147	60751269.41903904	55.55555561283815	66.16048306979813	6586.0760372298355
0.03764544832306639	3297333.2938473327	60753614.175113335	55.555555612292466	66.24697011324625	6670.7936036788215
0.038329911019849415	3296987.1024081926	60755825.23382973	55.5555556117263	66.33188092690142	6754.125075320133
0.039014373716632446	3296644.2168326713	60757904.96064887	55.55555561114109	66.41522809482737	6836.082652011732
0.03969883641341547	3296304.678221158	60759855.7170443	55.555555610538185	66.49702442230439	6916.678644082369
0.040383299110198494	3295968.5250299284	60761679.85859374	55.555555609918905	66.577282924789	6995.925465001802
0.04106776180698152	3295635.793116394	60763379.73316697	55.555555609284475	66.65601681556203	7073.835624293177
0.04175222450376454	3295306.515790579	60764957.67920906	55.555555608636126	66.73323949253272	7150.421720673348
0.04243668720054757	3294980.723871676	60766416.02411735	55.555555607975066	66.80896452451069	7225.696435409105
0.043121149897330596	3294658.7818040047	60767752.94468822	55.5555556072776	66.88315605498478	7299.73021742068
0.04380561259411362	3294342.630423429	60768944.95821552	55.55555560636414	66.9555142480147	7372.88306843125
0.044490075290896644	3294031.142384146	60769994.95311488	55.555555605439594	67.02602853530162	7445.073989447391
0.045174537987679675	3293724.519785632	60770905.869158536	55.55555560450389	67.09470824230172	7516.293644250948
0.0458590006844627	3293422.804917544	60771680.928606495	55.55555560355952	67.16156590643608	7586.54384767637
0.04654346338124572	3293126.016935149	60772323.45606888	55.55555560260859	67.22661913407673	7655.831544642939
0.04722792607802875	3292834.1683553657	60772836.812081784	55.555555601652685	67.28988868632706	7724.166520007873
0.04791238877481177	3292547.2639908595	60773224.36788269	55.555555600693175	67.35139711339635	7791.560281635614
0.0485968514715948	3292265.302620698	60773489.48902486	55.55555559973162	67.41116808690883	7858.025426536404
0.049281314168377825	3291988.2785324114	60773635.524037704	55.55555559876918	67.46922596396732	7923.575248170979
0.04996577686516085	3291716.18239581	60773665.796526186	55.55555559780722	67.52559549730438	7988.22348087345
0.05065023956194387	3291449.001833836	60773583.5994082	55.55555559684684	67.58030164797493	8051.984128702171
0.0513347022587269	3291186.7218061327	60773392.19059012	55.555555595889025	67.63336946378747	8114.871348777053
0.05201916495550993	3290929.3248667726	60773094.78965567	55.555555594934795	67.68482400008757	8176.899370756225
0.05270362765229295	3290676.791344	60772694.575283736	55.555555593985304	67.73469026786593	8238.082440671602
0.053388090349075976	3290429.0994729097	60772194.68320099	55.55555559304125	67.78299319927694	8298.434781352953
0.054072553045859	3290186.225500283	60771598.2045395	55.555555592103694	67.82975762415688	8357.970564230634
0.05475701574264202	3289948.143773676	60770908.18450353	55.5555555911733	67.8750082533961	8416.703888992013
0.055441478439425054	3289714.82682174	60770127.62128356	55.55555559025086	67.91876966658624	8474.64876869139
0.05612594113620808	3289486.2454301263	60769259.46516942	55.5555555893371	67.96106630229605	8531.819118670686
0.0568104038329911	3289262.368715255	60768306.61783021	55.55555558843282	68.00192244997186	8588.228748164609
0.057494866529774126	3289043.164196987	60767271.93173556	55.55555558753843	68.04136224288547	8643.89135381318
0.05817932922655715	3288828.597870739	60766158.20970194	55.55555558665461	68.07940965176718	8698.820514545565
0.05886379192334018	3288618.6342792064	60764968.20454771	55.55555558578195	68.11608847893395	8753.029687462467
0.059548254620123205	3288413.2365834676	60763704.61884725	55.55555558492084	68.15142235280953	8806.532204458394
0.06023271731690623	3288212.3666333896	60762370.10477529	55.55555558407199	68.18543472278724	8859.341269401997
0.06091718001368925	3288015.98503706	60760967.26403231	55.55555558323553	68.21814885441287	8911.469955747287
0.061601642710472276	3287824.0512290234	60759498.647847585	55.555555582411976	68.24958782488815	8962.93120448452
0.06228610540725531	3287636.5235372838	60757966.7570506	55.55555558160174	68.27977451888358	9013.73782236693
0.06297056810403832	3287453.3592487057	60756374.04220786	55.55555558080505	68.30873162466862	9063.902480365568
0.06365503080082136	3287274.5146727846	60754722.90382013	55.555555580022215	68.33648163057345	9113.437712318977
0.06433949349760439	3287099.945203879	60753015.692574695	55.55555557925357	68.36304682174598	9162.355913751528
0.0650239561943874	3286929.6053814758	60751254.70964915	55.55555557849926	68.38844927723915	9210.669340841392
0.06570841889117043	3286763.448948781	60749442.20706277	55.55555557775943	68.41271086739692	9258.390109523205
0.06639288158795345	3286601.4289094303	60747580.38807147	55.55555557703429	68.43585325154072	9305.53019471351
0.06707734428473648	3286443.4975824403	60745671.40760268	55.55555557632411	68.4578978759364	9352.101429649389
0.06776180698151951	3286289.606655199	60743717.37272656	55.555555575628844	68.47886597204791	9398.1155053322
0.06844626967830253	3286139.7072348217	60741720.34316107	55.55555557494868	68.498778555046	9443.583970069763
0.06913073237508556	3285993.749897656	60739682.33180662	55.55555557428364	68.51765642256164	9488.518229110836
0.06981519507186858	3285851.684736959	60737605.30530802	55.55555557363367	68.53552015369007	9532.92954436643
0.07049965776865161	3285713.461409091	60735491.18464125	55.55555557299896	68.55239010819461	9576.829034213588
0.07118412046543464	3285579.0291777467	60733341.84572056	55.55555557237949	68.56828642594087	9620.227673377243
0.07186858316221766	3285448.336956877	60731159.12002545	55.55555557177509	68.58322902650028	9663.136292885341
0.07255304585900069	3285321.3333517327	60728944.79524449	55.55555557118593	68.59723760895722	9705.565580094353
0.0732375085557837	3285197.9666986438	60726700.6159317	55.55555557061171	68.61033165185677	9747.526078781273
0.07392197125256673	3285078.1851030667	60724428.284177154	55.55555557005262	68.62253041333186	9789.028189298184
0.07460643394934977	3284961.936476419	60722129.460285224	55.55555556950834	68.63385293134661	9830.082168787543
0.07529089664613278	3284849.168571326	60719805.76346265	55.555555568978924	68.64431802408451	9870.69813145378
0.07597535934291581	3284739.8290155837	60717458.772511475	55.55555556846416	68.65394429045553	9910.88604888893
0.07665982203969883	3284633.8653448885	60715090.02652702	55.555555567963886	68.6627501106935	9950.655750450018
0.07734428473648186	3284531.2250341573	60712701.02559874	55.555555567478144	68.67075364706955	9990.01692368463
0.07802874743326489	3284431.8555277213	60710293.23151152	55.555555567006536	68.67797284468499	10028.979114803215
0.07871321013004791	3284335.704268325	60707868.06844843	55.555555566549096	68.6844254323372	10067.551729194807
0.07939767282683094	3284242.718724945	60705426.923690334	55.55555556610549	68.69012892346291	10105.744031984903
0.08008213552361396	3284152.846419535	60702971.14831474	55.555555565675604	68.69510061713949	10143.565148632197
0.08076659822039699	3284066.034952702	60700502.05788951	55.55555556525919	68.69935759914017	10181.0240655634
0.08145106091718002	3283982.232028284	60698020.933163114	55.55555556485613	68.70291674304248	10218.129630843372
0.08213552361396304	3283901.385477076	60695529.02074835	55.55555556446615	68.7057947113674	10254.890554878706


==> convtest_data/S2.along_well.dat <==
# Final t
# zcoord, pressure,temperature, gas_saturation,
0	4303078.13460991	250.3366859365873	0.0
10	4225258.98408407	250.33668593658706	0.0
20	4147447.336254472	250.33668593658717	0.0
30	4069643.1711875503	250.33668593658717	0.0
40	3991846.4689571895	250.33668593658717	0.0
50	3916973.7586109927	250.02194794348418	0.03891849571146188
60	3850663.56492423	248.95631092196277	0.15299740782366283
70	3790769.7486669407	247.98190125486667	0.238368045270274
80	3735905.351315808	247.07913502703002	0.30519591403936935
90	3685115.1531435843	246.23450509555084	0.35926011368864397
100	3637709.3054727106	245.4382448353066	0.40411161742677637
110	3593170.9496377776	244.6830289317271	0.4420644566428139
120	3551101.3106520977	243.9632002399826	0.4746976689476418
130	3511184.9930042597	243.27427974027864	0.5031259732694248
140	3473153.0250956304	242.6123886621932	0.5279768109213696
150	3436797.991087379	241.9745457034735	0.5500656947789732
160	3401947.263367305	241.35828996388705	0.5698572110884323
170	3368547.520248582	240.7632623917707	0.5888964158869817
180	3336595.1950551933	240.1899076589399	0.6078271667456183
190	3306089.721503051	239.63867253547653	0.6266909886382699
200	3276774.34056088	239.10533661253783	0.642214354187059


==> convtest_data/S2.dat <==
# t(years), well_head_pressure, well_energy_flow, well_mass_flow, well_gas_sat_line_integral,  total_reservoir_gas_vol  
0.0	3900000.0	0.0	0.0	0.0	0.0
2.8519279032626055e-05	3293824.0519246506	60398468.73546988	55.55563158287214	32.15985130962927	3.2575850565448983
6.274241387177732e-05	3446486.6607180918	60399182.30321339	55.55555555606102	36.137509308915575	7.331137527442395
0.00010381017567875884	3424193.585322175	60400726.2472524	55.555555556232605	38.455632793370164	13.041650324149012
0.00015309148984713665	3412956.0487719662	60402848.54022926	55.555555812816756	40.264368939718494	20.82117896555534
0.00021222906684919003	3404742.298611581	60405686.10276733	55.55555555755137	41.63342075123671	31.198652146798356
0.00028319415925165414	3396940.1346898	60409406.0398401	55.55555555886608	43.14320412659249	44.633576416213586
0.000368352270134611	3390773.4318662086	60414141.27090695	55.55555556094338	44.34423843670907	61.67775561564558
0.0004705420031941592	3384286.3053191323	60420171.339683264	55.55555556432654	45.454291257990334	83.12227591731586
0.0005931696828656172	3378260.1321570706	60427764.283184595	55.55555558989977	46.47847062577181	109.96968072281749
0.0007403228984713666	3372830.728244796	60437341.74755113	55.5555555786064	47.4435051796549	143.86703860909958
0.000916906757198266	3367346.3184945737	60449347.23503332	55.555555593043564	48.57277867625289	186.23354460859534
0.0011288073876705453	3362341.345708322	60464179.025251575	55.55555561654152	49.61430591148553	238.68361301821528
0.0013830881442372803	3356984.81162715	60482472.825257145	55.555555655411744	50.65515996056165	303.23313115020864
0.0016882250521173623	3351547.1807189453	60504799.5596557	55.555555719725504	51.703118743706554	382.1156775724597
0.0020543893415734607	3345929.6213099975	60531787.749381706	55.55555582640562	52.76712432957664	477.7857627858165
0.002493786488920779	3340093.419227636	60564019.3556854	55.555556003120735	53.969097441805545	592.7988957162518
0.0027378507871321013	3339804.5711672124	60580962.11071455	55.55555586214004	54.60061236332748	656.4127446648307
0.0033705826793122393	3330860.3300566035	60626600.28145681	55.55555555713286	56.00981717362727	822.3285514845091
0.0040550453760952645	3326158.314895437	60672169.39966094	55.55555703529402	57.30545051598875	998.3896170420868
0.004739508072878289	3321860.6863989495	60714512.86888614	55.55555713713519	58.41231860927945	1169.5040744629869
0.005423970769661315	3317872.4467130727	60753022.40305661	55.555557232728574	59.38655131990015	1335.457191018344
0.0054757015742642025	3321156.369917709	60753888.56680132	55.555654509510966	59.391446956327556	1347.8119581310407
0.006160164271047228	3313358.8750238502	60790389.579644434	55.555557284706836	60.41821256393846	1507.3642147595044
0.006844626967830253	3310842.594960417	60820095.036420956	55.55555729438744	61.37129275946488	1659.8520715031823
0.007529089664613279	3308031.023432327	60845977.97049463	55.55555728128641	62.191164093658905	1805.023212877315
0.008213552361396304	3305307.461447104	60868178.47388258	55.555557249881225	62.93023740127246	1942.8215393762407
0.00889801505817933	3302778.5337778023	60886781.17150843	55.55555720191668	63.600450516793785	2073.199287411714
0.009582477754962354	3300427.2201470262	60901779.37698806	55.55555713947459	64.20549034293141	2197.0216503292154
0.01026694045174538	3298240.7721227175	60913250.05060939	55.55555704160826	64.74975584174736	2314.9816330760214
0.010951403148528405	3296199.6790901395	60921512.530246444	55.555556945761424	65.23937086330629	2427.0789292689
0.01163586584531143	3294296.01046208	60926879.80765116	55.55555684662936	65.6795970672303	2533.5045091878674
0.012320328542094456	3292521.627429579	60929656.82243354	55.55555674680202	66.07498514108872	2634.4424894911604
0.013004791238877482	3290952.483265215	60930117.43133754	55.5555567295807	66.45720542554393	2730.4445375689934
0.013689253935660506	3289524.2836465803	60928584.59216372	55.55555655098342	66.84048565949243	2821.7402601071703
0.014373716632443531	3288240.6610555444	60925273.7469997	55.55555645782632	67.17363475665921	2908.715530794025
0.015058179329226557	3287016.1643505422	60920504.21571116	55.555556370453445	67.47149029047824	2991.5383023586996
0.01574264202600958	3285885.23404396	60914443.83231289	55.555556288888575	67.73712491664782	3070.4051355452693
0.01642710472279261	3284837.2375711026	60907283.09049442	55.555556213388144	67.97294298568694	3145.5217345314404
0.017111567419575632	3283874.963467901	60899096.50083429	55.55555615520972	68.1800797577713	3217.440984584185
0.01779603011635866	3283001.203823295	60889903.57976532	55.55555607162903	68.3587613686714	3286.844787523125
0.018480492813141684	3282203.247150404	60879883.2761432	55.55555600813989	68.51120331236619	3353.7967093057605
0.019164955509924708	3281477.3247337723	60869194.36933252	55.55555595083237	68.63962764582799	3418.4384504728832
0.019849418206707735	3280819.008388644	60857980.58257283	55.55555589944793	68.74609959313912	3480.923485642129
0.02053388090349076	3280223.817164825	60846371.07265225	55.55555585364905	68.83255410919828	3541.4059469275217
0.021218343600273786	3279687.37582491	60834481.17094514	55.55555581305094	68.90080587934771	3600.0363170917017
0.02190280629705681	3279205.431750301	60822413.36708837	55.555555777241935	68.95255305480663	3656.9694646040834
0.022587268993839837	3278773.8682760475	60810258.34516477	55.55555574580533	68.98938304063206	3712.3416918434345
0.02327173169062286	3278388.7241385267	60798095.95945206	55.555555718322466	69.01277835559134	3766.2825333190854
0.023956194387405885	3278046.2074798904	60785996.16331782	55.5555556943913	69.02412221994271	3818.914321545967
0.024640657084188913	3277742.706215487	60774019.88067963	55.55555567362799	69.02470384017118	3870.351793130121
0.025325119780971937	3277474.7953212126	60762219.81599894	55.55555565567356	69.01572337794664	3920.702097645338
0.026009582477754964	3277239.2413429525	60750641.20305971	55.5555556401958	68.99829660995165	3970.0649465917722
0.026694045174537988	3277033.004577577	60739322.49338242	55.55555562689115	68.973459282551	4018.5341592693903
0.02737850787132101	3276853.239636401	60728295.98227113	55.55555561548503	68.94217111990558	4066.2040795521075
0.02806297056810404	3276697.2919724565	60717588.40459951	55.55555560573136	68.90531986926784	4113.151235204047
0.028747433264887063	3276562.9986718483	60707218.03449073	55.55555559752985	68.86368110480332	4159.55987113256
0.02943189596167009	3276447.9790054713	60697201.14450292	55.555555590317276	68.81799695727292	4205.484067680288
0.030116358658453114	3276350.1202222216	60687550.42599855	55.555555584304805	68.76895758470755	4250.9706371756265
0.030800821355236138	3276267.496045607	60678274.941586345	55.55555557921748	68.7171949752681	4296.069210479204
0.03148528405201916	3276199.0977883283	60669371.34577299	55.55555557769407	68.66317573470633	4341.0118329064835
0.03216974674880219	3276142.935446661	60660841.00728807	55.555555571360344	68.60740903424808	4385.798424543033
0.03285420944558522	3276097.582286891	60652682.731015965	55.55555556836723	68.55036032117835	4430.453859333921
0.03353867214236824	3276061.719526679	60644893.23443444	55.55555556587897	68.49244707289954	4475.006898736578
0.034223134839151265	3276034.155356966	60637467.46244003	55.55555556382349	68.43404337974063	4519.48579131334
0.03490759753593429	3276013.823219914	60630398.83693637	55.55555556213951	68.37548315709793	4563.917122205395
0.03559206023271732	3275999.77220509	60623679.4906303	55.555555560774856	68.31706283077276	4608.325402674457
0.03627652292950034	3275991.1577113713	60617300.48114021	55.55555555968547	68.25904399038106	4652.732939354231
0.03696098562628337	3275987.2326511843	60611251.98650726	55.555555558833355	68.2016559789129	4697.1598326245
0.03764544832306639	3275987.339348475	60605523.47837789	55.55555555818655	68.1450983348343	4741.626905184273
0.038329911019849415	3275990.908105234	60600103.799171984	55.55555555771465	68.08954217970884	4786.200215158481
0.039014373716632446	3275997.438615718	60594981.37995279	55.55555555739516	68.03513342251597	4830.87825208203
0.03969883641341547	3276006.4956979975	60590144.3815034	55.55555555720572	67.98199517029322	4875.669655139414
0.040383299110198494	3276017.7024271674	60585580.815174736	55.55555555712731	67.93022988559942	4920.583224340313
0.04106776180698152	3276030.7337584887	60581278.64723821	55.55555555714275	67.8799213969101	4965.626946566589
0.04175222450376454	3276045.3105993588	60577225.8894929	55.5555555572366	67.83113677569148	5010.807756932243
0.04243668720054757	3276061.1943205777	60573410.67764904	55.55555555739538	67.78392808515417	5056.131489863743
0.043121149897330596	3276078.1817017198	60569821.33858317	55.55555555760615	67.73833400639965	5101.602896475144
0.04380561259411362	3276096.1002990054	60566446.44738897	55.555555557857694	67.69438134679793	5147.225688971179
0.044490075290896644	3276114.804219804	60563274.8750479	55.55555555813964	67.65208643473447	5193.002596423575
0.045174537987679675	3276134.1702864897	60560295.82749389	55.555555558442514	67.6114564045683	5238.935424616515
0.0458590006844627	3276154.0945716873	60557498.87680501	55.5555555587578	67.57249037554975	5285.02511620563
0.04654346338124572	3276174.489286012	60554873.98522695	55.555555559077824	67.53518052859175	5331.271809180801
0.04722792607802875	3276195.2799989088	60552411.52270875	55.55555555939561	67.49951308502438	5377.674892578918
0.04791238877481177	3276216.403172598	60550102.2786089	55.55555555970509	67.46546919177224	5424.233058951999
0.0485968514715948	3276237.803988966	60547937.468203306	55.555555560001025	67.43302571769901	5470.944353433306
0.049281314168377825	3276259.434449278	60545908.73460158	55.55555556027868	67.40215596610558	5517.806219449261
0.04996577686516085	3276281.251790125	60544008.14589982	55.5555555605348	67.37283029785117	5564.820801351593
0.05065023956194387	3276303.2170601487	60542228.18922826	55.55555556076432	67.34501668496301	5611.9848833022015
0.0513347022587269	3276325.2938676747	60540561.762640744	55.55555556096653	67.31868120766988	5659.293532722795
0.05201916495550993	3276347.447357863	60539002.16463263	55.55555556113893	67.29378849172446	5706.741926955843
0.05270362765229295	3276369.6433848515	60537543.08146607	55.555555561280045	67.2703020865763	5754.324958320704
0.053388090349075976	3276391.8478479856	60536178.57270578	55.555555561389205	67.2481847890085	5802.037196980341
0.054072553045859	3276414.026173674	60534903.05539637	55.5555555614662	67.22739891765404	5849.872892970645
0.05475701574264202	3276436.142926848	60533711.287270345	55.55555556151099	67.20790654375361	5897.825989989008
0.055441478439425054	3276458.1202550335	60532602.61529654	55.55555946130514	67.18967535526069	5945.890609339954
0.05612594113620808	3276480.030759657	60531563.426785044	55.55555903184975	67.17265528818477	5994.0596946135765
0.0568104038329911	3276501.7406948344	60530594.130330674	55.55555859641746	67.15681492488623	6042.326396678383
0.057494866529774126	3276523.2363131214	60529690.670208074	55.55555816462211	67.14211753148363	6090.683626905774
0.05817932922655715	3276561.5949144196	60528856.20279566	55.55555556092686	67.12632591425182	6139.187042295044
0.05886379192334018	3276677.330572563	60528147.97550082	55.55555674670869	67.10075327721296	6188.142045933448
0.059548254620123205	3276655.719593642	60527536.13992616	55.555557024213	67.08991797868276	6237.142647704216
0.06023271731690623	3276679.1501263515	60526951.50153723	55.55555644279176	67.0815809260989	6286.16120855738
0.06091718001368925	3276697.2911826614	60526407.17883755	55.55555611819387	67.07411597754417	6335.192656674785
0.061601642710472276	3276713.246179382	60525900.24215175	55.555555801380144	67.06757581429602	6384.231923304067
0.06228610540725531	3276728.2026368063	60525428.05897951	55.555555504075734	67.06192649097872	6433.272558244427
0.06297056810403832	3276742.1940186927	60524988.4559303	55.555555232422186	67.0570913619401	6482.307758104957
0.06365503080082136	3276755.2170310775	60524579.38875567	55.55555498747094	67.05301453553591	6531.3305788590615
0.06433949349760439	3276767.3017852865	60524198.91256584	55.55555476961073	67.04965060186866	6580.333975871699
0.0650239561943874	3276778.4661224326	60523845.19446499	55.55555457897944	67.04695838135243	6629.3108533018185
0.06570841889117043	3276788.7170351474	60523516.51045208	55.555554415350954	67.04489988042425	6678.254107029293
0.06639288158795345	3276798.0557397367	60523211.239392735	55.55555427817236	67.04343973808622	6727.156658265878
0.06707734428473648	3276806.4795894944	60522927.85731748	55.55555416661433	67.04254475473583	6776.011481306666
0.06776180698151951	3276813.983291285	60522664.93175873	55.555554079612705	67.04218356687491	6824.811627050547
0.06844626967830253	3276820.5599254156	60522421.11554904	55.555554015331715	67.04232641353227	6873.550243098276
0.06913073237508556	3276826.2017072393	60522195.144025244	55.555553973532454	67.04294496277024	6922.2205910656985
0.06981519507186858	3276830.9006758914	60521985.826189175	55.555553952136236	67.04401216555243	6970.816061559059
0.07049965776865161	3276834.649133954	60521792.04233868	55.555553949391516	67.0455021484242	7019.330187244886
0.07118412046543464	3276837.4400612474	60521612.73930289	55.555553963537484	67.0473901237047	7067.75665426983
0.07186858316221766	3276839.2674228465	60521446.92650228	55.555553992899995	67.04965231662686	7116.089312265431
0.07255304585900069	3276840.109736734	60521295.35103665	55.55555555708308	67.05226822131442	7164.325195123237
0.0732375085557837	3276840.026499251	60521152.11959874	55.55555408945687	67.05520846847998	7212.459763990487
0.07392197125256673	3276838.914470081	60521022.95609988	55.55555555680597	67.05846189628488	7260.486334576461
0.07460643394934977	3276836.884952558	60520900.7700149	55.55555422757306	67.06199866775697	7308.428655033177
0.07529089664613278	3276833.849716737	60520789.413359135	55.555554308723586	67.06580570858551	7356.272370138266
0.07597535934291581	3276829.86124849	60520686.628554806	55.555554393879916	67.06986166315407	7404.009938473322
0.07665982203969883	3276824.914477128	60520591.74747179	55.55555448289594	67.07414792212761	7451.635185031328
0.07734428473648186	3276819.0176704107	60520504.14056199	55.55555457444716	67.07864695953432	7499.142641452741
0.07802874743326489	3276815.1268352605	60520425.91045623	55.55555555633253	67.08296337241383	7546.537925193471
0.07871321013004791	3276811.0966798635	60520355.96861891	55.5555547572949	67.08720954076456	7593.824008174024
0.07939767282683094	3276805.4383247877	60520296.957526825	55.55555484762	67.09167626557674	7640.995032198514
0.08008213552361396	3276799.0146676768	60520247.543849304	55.555555556098334	67.09636635842006	7688.0505049649755
0.08076659822039699	3276791.7131424476	60520204.989846006	55.555555021520775	67.10125939165776	7734.984960145426
0.08145106091718002	3276783.480524177	60520170.66412099	55.55555510539036	67.10634560132961	7781.793136988042
0.08213552361396304	3276774.34056088	60520143.2498084	55.55555518537206	67.11161157973244	7828.470578667688


==> convtest_data/S3.along_well.dat <==
# Final t
# zcoord, pressure,temperature, gas_saturation,
0	4301848.483321356	250.33668593658706	0.0
5	4262937.089422057	250.33668593658717	0.0
10	4224027.574900264	250.33668593658717	0.0
15	4185119.9372631814	250.33668593658706	0.0
20	4146214.174018486	250.33668593658717	0.0
25	4107310.2826743186	250.33668593658717	0.0
30	4068408.2607392883	250.33668593658706	0.0
35	4029508.1057224683	250.33668593658695	0.0
40	3990609.8151333975	250.33668593658706	0.0
45	3951713.386482079	250.33668593658695	0.0
50	3914457.8842832902	249.98139690596406	0.043740489324313424
55	3879546.441078181	249.42178761486116	0.1062163171461173
60	3846626.499548951	248.89063283885878	0.15925867571364985
65	3815425.087043276	248.38405176634126	0.2049990677611389
70	3785725.8578110477	247.89896701674343	0.24495386620695006
75	3757353.9770312766	247.43289047571614	0.28023447586879385
80	3730165.8105645403	246.98377714165736	0.3116761158422996
85	3704041.6800396573	246.5499223767638	0.33991995565228095
90	3678880.640616071	246.12988781259185	0.3654673080746332
95	3654596.6328676757	245.72244673077694	0.38871644199780575
100	3631115.592102121	245.3265430186858	0.40998822979617106
105	3608373.2397421384	244.94125979915816	0.4295444163886206
110	3586313.3701478248	244.56579508957395	0.4476008884498855
115	3564886.501128574	244.1994426155918	0.4643374164135719
120	3544048.7052873326	243.84157491550877	0.4799025845647207
125	3523760.8237255006	243.4916323483775	0.4944238760819617
130	3503988.0682426044	243.14911837030513	0.5080178464944163
135	3484698.806311841	242.81358029761395	0.5207691375723471
140	3465864.4987407885	242.4846096460659	0.5327603529690518
145	3447459.29939431	242.16183643912916	0.5440633902424878
150	3429459.704983657	241.84492417990282	0.5547407955172742
155	3411844.383499321	241.53356802012115	0.5648504137700808
160	3394594.7415286573	241.2275058668489	0.5744644144295101
165	3377697.3525066487	240.9265625525693	0.5837170539162004
170	3361148.8085289993	240.63074013452365	0.5928666799506734
175	3344953.1877560103	240.34017515204891	0.6021058783099525
180	3329115.406969736	240.05501471889238	0.6114562512906043
185	3313639.646674043	239.7753908405192	0.6208990037325326
190	3298526.7976884474	239.501378515213	0.6303500188520605
195	3283773.6683177785	239.2329793429758	0.63970512495999
200	3269312.8188428716	238.96901845781406	0.6473213889904966


==> convtest_data/S3.dat <==
# t(years), well_head_pressure, well_energy_flow, well_mass_flow, well_gas_sat_line_integral,  total_reservoir_gas_vol  
0.0	3900000.0	0.0	0.0	0.0	0.0
2.8519279032626055e-05	3303621.3816434983	60406494.94543993	55.555555556090034	31.34481497097481	6.422736520244314
6.274241387177732e-05	3448158.7337069134	60412926.97503552	55.55555568011073	34.97377630251781	13.459336064128063
0.00010381017567875884	3431330.796998265	60424258.6740806	55.555555585124516	36.89601683322219	22.897154379824684
0.00015309148984713665	3420670.469842408	60439383.624046415	55.555555861034904	38.582987397320586	35.247441392429195
0.00021222906684919003	3413001.352353779	60458567.808782265	55.5555556456298	39.98671153120454	50.96208910557819
0.00028319415925165414	3405720.796367256	60482608.00520279	55.55555574054165	41.31250797773687	70.60055294671382
0.000368352270134611	3399179.808094738	60512237.94967752	55.55555581729558	42.52358514647105	94.93938412801819
0.0004705420031941592	3392414.7078643655	60548344.57744405	55.55555600025754	43.821481265085644	124.69891423634402
0.0005931696828656172	3385923.6640448915	60591433.072104454	55.55555652154784	45.07128448309247	160.67720565229942
0.0007403228984713666	3379044.2858015974	60642260.02790292	55.55555681645205	46.4751488334047	203.79732968385065
0.000916906757198266	3371913.256337226	60700392.16907883	55.555557713758034	47.931480013819446	254.7883265511588
0.0011288073876705453	3364221.125191522	60764947.40234664	55.55555986434527	49.55605223931464	314.45808380595906
0.0013830881442372803	3356094.1785183186	60833552.88974272	55.55556068809524	51.296997161584315	383.2476689618619
0.0016882250521173623	3347105.357836799	60902324.984791696	55.55556334324863	53.257578359542414	461.14358326007107
0.0020543893415734607	3338046.2797018816	60964751.03356344	55.555575631966065	55.261381339300016	548.4916555021618
0.002493786488920779	3328269.3760627815	61014367.957475126	55.55557273418513	57.481865117474044	644.8179270888331
0.0027378507871321013	3327558.0192813003	61028567.161149606	55.555559540586344	58.531266112256816	694.7355588044894
0.0033705826793122393	3312481.59962467	61050454.16165838	55.5555555671709	60.85789828708867	813.5603638048852
0.0040550453760952645	3305569.3714574333	61036721.89040161	55.55555556307759	62.80583617770809	928.4193444127475
0.004739508072878289	3300109.415541399	61005306.33784243	55.555555557992186	64.21072369485563	1032.7372015990074
0.005423970769661315	3295620.1375060696	60965513.50340236	55.5555630639181	65.2528643967371	1129.5408216134565
0.0054757015742642025	3297896.5689645885	60958696.66902802	55.55552364783331	65.31142431632003	1136.612181873811
0.006160164271047228	3291290.11757481	60919907.13565621	55.55556108698947	66.01169164860548	1227.3947991009447
0.006844626967830253	3288956.6100479835	60877397.47075049	55.555558551156665	66.48841454066101	1314.407570771366
0.007529089664613279	3286719.9415751765	60837890.82260687	55.55555745827746	66.7699376762247	1398.2304890695991
0.008213552361396304	3284833.619933247	60802491.89180528	55.5555567600321	66.93469147728716	1479.9568057347904
0.00889801505817933	3283283.8420081805	60771482.25984605	55.55555631112618	67.03976826722246	1560.0347345818855
0.009582477754962354	3282022.622699605	60744702.546834454	55.5555560397099	67.07890539933615	1638.8439275904045
0.01026694045174538	3280960.851732305	60721721.49027651	55.55555584541055	67.07719620514754	1716.8647826647812
0.010951403148528405	3280070.986426486	60702145.9638607	55.55555589112592	67.05092401743234	1794.3650719676457
0.01163586584531143	3279326.1512985546	60685527.07935151	55.555555684231095	67.01116083789726	1871.5539227529625
0.012320328542094456	3278710.8273100164	60671468.20995904	55.5555555555583	66.96496047652447	1948.5225361508942
0.013004791238877482	3278191.808903138	60659586.91225508	55.555555636501616	66.91906051758619	2025.3204074825305
0.013689253935660506	3277759.7022656756	60649540.87340687	55.55555563164626	66.8766136735876	2101.990028944378
0.014373716632443531	3277399.855127726	60641054.09765788	55.55555562971955	66.83946993009215	2178.4551449712144
0.015058179329226557	3277099.503849639	60633905.31733176	55.55555562778498	66.80877385120456	2254.721110281498
0.01574264202600958	3276847.196233967	60627917.68804131	55.55555562450098	66.78520080073726	2330.714901337253
0.01642710472279261	3276632.5915992227	60622947.903922185	55.555555619600376	66.76909552439523	2406.3632552978306
0.017111567419575632	3276447.6071851286	60618858.93780805	55.555555615070666	66.76036327075019	2481.6986638960225
0.01779603011635866	3276286.410593806	60615500.23310999	55.55555562148196	66.75834324356106	2556.784100385999
0.018480492813141684	3276141.757247018	60612748.48214817	55.555555598498984	66.76237593902425	2631.634377316656
0.019164955509924708	3276007.0998640247	60610510.878231086	55.55555559158614	66.77193331024007	2706.13972070791
0.019849418206707735	3275877.9320054506	60608705.826764785	55.55555558553064	66.78643140395846	2780.1917413308224
0.02053388090349076	3275750.7094101263	60607261.984473474	55.555555580502066	66.80524765207639	2853.7036635761588
0.021218343600273786	3275622.792175174	60606117.22138543	55.55555557655637	66.82775196598891	2926.6013346871623
0.02190280629705681	3275492.3382209893	60605217.8026028	55.555555573626876	66.85333052060453	2998.8227100839426
0.022587268993839837	3275358.1953978585	60604517.42847855	55.55555557157172	66.88140110574287	3070.3625896505964
0.02327173169062286	3275219.7728622616	60603976.53145854	55.55555557024662	66.91142559012096	3141.201495474681
0.023956194387405885	3275076.929462392	60603561.58401541	55.555555569441445	66.94291797231746	3211.3226784235926
0.024640657084188913	3274929.8764889822	60603244.31185358	55.55555556901373	66.9754476370763	3280.715674497807
0.025325119780971937	3274779.105455899	60603000.57647941	55.5555555687911	67.00863597330783	3349.368136797241
0.026009582477754964	3274625.389026392	60602807.76783756	55.55555556869991	67.04213720663175	3417.3769480854007
0.026694045174537988	3274469.5115572605	60602646.35246223	55.55555556865451	67.07565558954185	3484.6982440607203
0.02737850787132101	3274312.3258165508	60602499.50588118	55.55555556858577	67.10894063955217	3551.316774627236
0.02806297056810404	3274154.7005413985	60602352.94147987	55.555555568477274	67.14178240989523	3617.239719673096
0.028747433264887063	3273997.4809127506	60602194.81777605	55.555555568313814	67.17400816670393	3682.459672388145
0.02943189596167009	3273841.4594932194	60602015.63795721	55.55555556809297	67.2054795284009	3746.9797842294647
0.030116358658453114	3273687.353755202	60601808.12830735	55.5555555678182	67.23608979839518	3810.8053276198025
0.030800821355236138	3273535.7917443104	60601567.06190328	55.555555567496	67.26576110165084	3873.9800557208587
0.03148528405201916	3273387.3017242644	60601289.07079442	55.55555556713538	67.29444164183101	3936.5009438250227
0.03216974674880219	3273242.7773460425	60600965.27814445	55.555555567022566	67.32202143626374	3998.406392448966
0.03285420944558522	3273102.4694145573	60600591.278200045	55.55555556628747	67.34843922438769	4059.7806972283993
0.03353867214236824	3272966.5741091236	60600166.180199325	55.555555565847015	67.37367618449086	4120.624182791589
0.034223134839151265	3272835.279165315	60599690.819388814	55.55555556538685	67.39773333795188	4180.937061560989
0.03490759753593429	3272708.68471857	60599167.47533235	55.55555556491924	67.42062860741026	4240.7281763058345
0.03559206023271732	3272586.8226288883	60598599.37450398	55.55555556445713	67.4423937699062	4300.022524052686
0.03627652292950034	3272469.6509201126	60597990.51967161	55.555555563998865	67.4630734020266	4358.82472098149
0.03696098562628337	3272357.072218955	60597345.39507874	55.5555555635527	67.4827218503416	4417.144871440838
0.03764544832306639	3272248.956590206	60596668.476678625	55.55555556312232	67.50139805338429	4475.050779813388
0.038329911019849415	3272145.131094072	60595964.182345875	55.55555556271103	67.51916444218348	4532.532808181138
0.039014373716632446	3272045.398026186	60595236.72080899	55.555555562320464	67.5360845967533	4589.588582431341
0.03969883641341547	3271949.5437370893	60594489.98858589	55.55555556195171	67.55222121166507	4646.223876749425
0.040383299110198494	3271857.347233616	60593727.4921638	55.55555556160676	67.56763440022077	4702.467755648627
0.04106776180698152	3271768.5858584284	60592952.320570044	55.55555556128392	67.58238059434849	4758.313370492178
0.04175222450376454	3271683.0413920344	60592167.12738718	55.55555556098197	67.59651169127014	4813.773317502211
0.04243668720054757	3271600.503292791	60591374.14759797	55.55555556070276	67.61007467613629	4868.852729512753
0.043121149897330596	3271520.7712988737	60590575.23533808	55.55555556044224	67.62311156836823	4923.550169812866
0.04380561259411362	3271443.6587035134	60589771.88785329	55.55555556019713	67.6356593419598	4977.896613434586
0.044490075290896644	3271368.992763716	60588965.288794704	55.555555559973996	67.64775015899644	5031.894111010188
0.045174537987679675	3271296.614748212	60588156.36052526	55.55555555976401	67.6594118129761	5085.547203613415
0.0458590006844627	3271226.3915799255	60587345.58391437	55.55555555956269	67.670666057896	5138.858167560218
0.04654346338124572	3271158.245110534	60586532.23402168	55.555555559384416	67.68152155526475	5191.852515160599
0.04722792607802875	3271092.0687405076	60585715.28789791	55.55555555921054	67.69198287720958	5244.523659665479
0.04791238877481177	3271027.775402746	60584893.505748674	55.55555555905266	67.70205077972336	5296.869090093688
0.0485968514715948	3270965.294690585	60584065.569143414	55.555555558901936	67.7117225728472	5348.887616454574
0.049281314168377825	3270904.5712138056	60583230.22337201	55.555555558759416	67.72099303270942	5400.579133982332
0.04996577686516085	3270845.5662714206	60582386.329377234	55.55555555862048	67.7298549187636	5451.958424747514
0.05065023956194387	3270788.257222957	60581532.84881445	55.555555558493694	67.73829924782822	5503.070569687636
0.0513347022587269	3270732.6225539446	60580669.0374672	55.55555555836966	67.74631771562449	5553.9059599157545
0.05201916495550993	3270678.6445734235	60579794.512412265	55.55555555824976	67.75390391035322	5604.460529376186
0.05270362765229295	3270626.306949544	60578909.289197005	55.555555558134	67.76105422546178	5654.747564688208
0.053388090349075976	3270575.5926186973	60578013.789924644	55.55555555802213	67.76776852868632	5704.768357416879
0.054072553045859	3270526.4819325376	60577108.827819735	55.55555555791387	67.77405058517041	5754.521159663152
0.05475701574264202	3270478.9511394436	60576195.57345549	55.55555555780921	67.77990824292715	5804.0066810089465
0.055441478439425054	3270432.971269673	60575275.50749496	55.55555555770824	67.78535340234406	5853.226425006823
0.05612594113620808	3270388.507437096	60574350.36455636	55.55555555761095	67.79040180020769	5902.182334479105
0.0568104038329911	3270345.518533099	60573422.07241652	55.55555555751755	67.79507264436357	5950.877337089251
0.057494866529774126	3270303.957611729	60572492.68490165	55.555555557427084	67.7993880758114	5999.339457411502
0.05817932922655715	3270263.7721106033	60571564.3198188	55.55555555734264	67.80337258653785	6047.569637475382
0.05886379192334018	3270224.9135040585	60570638.0069337	55.55555457924889	67.80705117536412	6095.572843082677
0.059548254620123205	3270187.284917394	60569719.07801987	55.555555557181535	67.81045523976498	6143.373011231963
0.06023271731690623	3270150.8776855906	60568806.13044418	55.55555555710653	67.8136069938359	6190.976361787265
0.06091718001368925	3270115.6067298255	60567900.865186185	55.55555464962069	67.81653264241733	6238.379181216092
0.061601642710472276	3270081.387353893	60567006.78423	55.55555467801294	67.81926040069064	6285.5785325625775
0.06228610540725531	3270048.1663311077	60566125.101228975	55.55555555691662	67.82181433651681	6332.573630107796
0.06297056810403832	3270015.8950072275	60565255.01491957	55.55555555685877	67.8242148860324	6379.366644362853
0.06365503080082136	3269984.4974543494	60564397.525977865	55.555554761801965	67.82648381472515	6425.970752186709
0.06433949349760439	3269953.889222072	60563556.056516334	55.55555555675485	67.82864438051583	6472.382441247666
0.0650239561943874	3269924.05070188	60562728.597718745	55.555555556707645	67.83071125396955	6518.6019659917965
0.06570841889117043	3269894.902189063	60561916.517239854	55.55555555666304	67.83270198074547	6564.649593468357
0.06639288158795345	3269866.4034460085	60561119.40259675	55.55555487945601	67.83463043398889	6610.542146230903
0.06707734428473648	3269838.4812004077	60560339.74778707	55.55555555658272	67.83651228094332	6656.2690248145
0.06776180698151951	3269811.12850643	60559574.74405422	55.55555493802738	67.83835514260304	6701.840643763872
0.06844626967830253	3269784.259969976	60558827.25102253	55.55555555651191	67.8401725049179	6747.2522302442685
0.06913073237508556	3269757.875184643	60558094.56279163	55.55555499557477	67.841969959778	6792.501252266399
0.06981519507186858	3269731.902833677	60557378.55030945	55.55555502470535	67.8437578120069	6837.585219983693
0.07049965776865161	3269706.3231809	60556678.94385104	55.55555555641875	67.8455423894972	6882.510508632666
0.07118412046543464	3269681.120088361	60555993.77428267	55.55555507794898	67.8473267613379	6927.277348336194
0.07186858316221766	3269656.240313947	60555324.359985664	55.55555510463449	67.84911737749545	6971.882987764764
0.07255304585900069	3269631.669402371	60554670.20889835	55.555555556348054	67.85091744678995	7016.328263350566
0.0732375085557837	3269607.3963517835	60554029.420407265	55.55555515220689	67.85272762515515	7060.618101599222
0.07392197125256673	3269583.380518202	60553402.88889937	55.55555517551966	67.8545513968881	7104.748698687306
0.07460643394934977	3269559.615174464	60552789.98176645	55.555555556288205	67.85638937379974	7148.722414412081
0.07529089664613278	3269536.0937449858	60552189.278001346	55.55555555627087	67.85824036177745	7192.5401698298065
0.07597535934291581	3269512.797053725	60551600.565353714	55.55555555625374	67.86010410926482	7236.201604578994
0.07665982203969883	3269489.7224203874	60551022.85349397	55.55555525253577	67.86197878128584	7279.706668281938
0.07734428473648186	3269466.8542730557	60550456.504425235	55.55555555622372	67.86386341457225	7323.063236797172
0.07802874743326489	3269444.2051949915	60549899.856420696	55.555555556209846	67.86575390770014	7366.27250893515
0.07871321013004791	3269421.7675635694	60549352.30677259	55.55555529860087	67.86764718731503	7409.333220255557
0.07939767282683094	3269399.535708803	60548814.095816925	55.55555555618465	67.86954083924563	7452.246687291397
0.08008213552361396	3269377.5249602282	60548283.77957937	55.55555555617232	67.8714300358844	7495.020344907815
0.08076659822039699	3269355.732856631	60547760.83813553	55.55555533570947	67.87331114554375	7537.660740116142
0.08145106091718002	3269334.1582302945	60547245.49948865	55.555555556148725	67.87518137593115	7580.171197365897
0.08213552361396304	3269312.8188428716	60546736.344592035	55.55555535639477	67.87703590892671	7622.5546723529615


==> convtest_data/S4.along_well.dat <==
# Final t
# zcoord, pressure,temperature, gas_saturation,
0	4300851.957911078	250.33668593658706	0.0
2.5	4281395.81468625	250.33668593658706	0.0
5	4261940.141763027	250.33668593658706	0.0
7.5	4242484.938829741	250.33668593658706	0.0
10	4223030.2055747565	250.33668593658706	0.0
12.5	4203575.941686463	250.33668593658706	0.0
15	4184122.1468532803	250.33668593658706	0.0
17.5	4164668.8207636597	250.33668593658695	0.0
20	4145215.96310608	250.33668593658706	0.0
22.5	4125763.5735690487	250.33668593658706	0.0
25	4106311.651841103	250.33668593658717	0.0
27.5	4086860.19761081	250.33668593658706	0.0
30	4067409.2105667647	250.33668593658706	0.0
32.5	4047958.690397592	250.33668593658706	0.0
35	4028508.636791945	250.33668593658706	0.0
37.5	4009059.0494385073	250.33668593658706	0.0
40	3989609.9280259903	250.33668593658706	0.0
42.5	3970161.272243135	250.33668593658706	0.0
45	3950713.0817787116	250.33668593658706	0.0
47.5	3931464.9081227807	250.25269800789113	0.01065181081499317
50	3912892.4505276144	249.95642577354397	0.04668889903242957
52.5	3894935.836000672	249.66897406364035	0.0795212117018499
55	3877543.484698792	249.3896068552948	0.10959303865235451
57.5	3860670.5914418767	249.11768467429204	0.1372672887840579
60	3844277.946129219	248.85264779830845	0.1628436568819047
62.5	3828331.0051341094	248.59400303166558	0.18657207662244105
65	3812799.151461734	248.34131316674006	0.20866283823552315
67.5	3797655.098873014	248.0941884947689	0.22929430467384726
70	3782874.407206241	247.8522798998332	0.24861887121902362
72.5	3768435.0845820056	247.6152731900221	0.26676762173943314
75	3754317.258212615	247.38288440563372	0.28385400517365533
77.5	3740502.8999093324	247.15485590645937	0.2999767666229526
80	3726975.595590189	246.93095308586896	0.315222305097625
82.5	3713720.350475964	246.71096159334286	0.32966658575713154
85	3700723.4234541957	246.49468497260887	0.34337670271436954
87.5	3687972.185452162	246.2819426419111	0.3564121653593649
90	3675454.997703476	246.07256815779783	0.36882596414498975
92.5	3663161.1066005905	245.8664077153112	0.38066545912218686
95	3651080.552455727	245.66331884643637	0.3919731250026223
97.5	3639204.0899881255	245.46316928571923	0.40278717929853086
100	3627523.1187434513	245.2658359774781	0.41314211433884845
102.5	3616029.621908329	245.0712042025499	0.423069147041012
105	3604716.1115832594	244.87916679505213	0.43259656617348974
107.5	3593575.566112645	244.68962320744834	0.4417493318187767
110	3582601.384477045	244.50247884831867	0.45054997030280153
112.5	3571787.455361476	244.31764635756997	0.45902451917628545
115	3561127.9693491086	244.13504250474023	0.46718922954192976
117.5	3550617.457096987	243.95458892254442	0.47506227994354194
120	3540250.762876639	243.7762117308597	0.48266043186606516
122.5	3530023.0198517265	243.59984118274178	0.48999912447988647
125	3519929.6278289943	243.42541134595706	0.4970926069422179
127.5	3509966.2331955964	243.2528598159148	0.5039540553314694
130	3500128.7107791854	243.0821274561887	0.5105956754948443
132.5	3490413.1474047746	242.91315816336248	0.5170287938162418
135	3480815.826939154	242.74589865314545	0.5232639368274433
137.5	3471333.216509572	242.5802982628528	0.5293108943456407
140	3461961.9522343925	242.41630874194266	0.5351786966572815
142.5	3452698.8107417314	242.25388379137644	0.540874884424075
145	3443540.7882259055	242.09298049093206	0.5464110521017872
147.5	3434485.0697631235	241.9335587970329	0.5517971891978267
150	3425528.8997410424	241.77557928503586	0.5570365936079534
152.5	3416669.6262367517	241.61900394877136	0.562134836874324
155	3407904.728503628	241.4637967149082	0.5670988911478195
157.5	3399231.7822889383	241.30992285964498	0.5719339297206724
160	3390648.531356739	241.1573502919939	0.576648790862494
162.5	3382152.7498463728	241.00604712441134	0.5812452216954672
165	3373742.249395371	240.8559819360745	0.5857253291627521
167.5	3365415.4249178506	240.70713369375892	0.5901192447957267
170	3357171.936441269	240.55950395554203	0.5944920599797179
172.5	3349012.7332014306	240.41311731364237	0.5989100045654185
175	3340939.444691979	240.2680105384477	0.6034079653026932
177.5	3332953.7201416073	240.1242206296597	0.6079868984592133
180	3325056.86140819	239.98177813421535	0.6126289367129497
182.5	3317249.7563331085	239.84070617416126	0.6173128242316207
185	3309532.895868217	239.701020896366	0.6220182147415008
187.5	3301906.3810542626	239.56273150683614	0.6267251490685781
190	3294369.976622477	239.42584111106896	0.6314164415497612
192.5	3286923.2395632765	239.2903489661461	0.6360815131790446
195	3279565.748101547	239.15625461569755	0.6407215198795781
197.5	3272297.110438041	239.02355808235984	0.6453380627950872
200	3265101.136462176	238.89197013771889	0.6491229541819733


==> convtest_data/S4.dat <==
# t(years), well_head_pressure, well_energy_flow, well_mass_flow, well_gas_sat_line_integral,  total_reservoir_gas_vol  
0.0	3900000.0	0.0	0.0	0.0	0.0
2.8519279032626055e-05	3325884.11359077	60452466.79984755	55.555563834537026	29.642398457986694	9.652407576296909
6.274241387177732e-05	3458362.8665312454	60492195.15319302	55.5555780352119	33.2073291616724	20.06969694530554
0.00010381017567875884	3442568.0584980086	60553363.015365176	55.55555914115283	35.30781284793531	33.07246457379344
0.00015309148984713665	3430945.868149121	60628648.53471832	55.555557835650454	37.26014252006612	49.07623381561407
0.00021222906684919003	3420895.298072544	60714835.018386014	55.555555570514706	39.21922453198768	68.15398657854432
0.00028319415925165414	3410862.188725168	60808545.766296245	55.55555555898941	41.238829375041696	90.33629758741063
0.000368352270134611	3400399.7354491595	60903799.91654978	55.555567967492344	43.37301420825509	115.59835626443707
0.0004705420031941592	3389487.5992295	60991972.96352193	55.55557392241231	45.65150350458131	143.7684336127563
0.0005931696828656172	3378322.8999088774	61062793.82375034	55.55558170194649	48.02836198984721	174.60733606694384
0.0007403228984713666	3367165.826053799	61106824.04254049	55.55555557933603	50.42975022442186	207.8877622521219
0.000916906757198266	3356416.7551610805	61118260.373209134	55.555596749267	52.760185080356976	243.53685794746386
0.0011288073876705453	3346486.667666986	61096391.783377536	55.55555559806748	54.886831195736214	281.8652019446565
0.0013830881442372803	3337560.300813166	61047149.777780086	55.55555557599833	56.73351153419969	323.7666431170919
0.0016882250521173623	3329662.437482228	60981056.21489308	55.55555556454715	58.22992571997651	370.8628043163198
0.0020543893415734607	3322465.990437524	60911057.64568678	55.55555560220671	59.41207158624481	425.52062691689525
0.002493786488920779	3315728.6264775596	60848356.39949196	55.555555726824124	60.362286256530886	490.8675421460775
0.0030210630657375604	3309171.8635828467	60799286.474563204	55.55555557148011	61.197616056351706	570.2433353945194
0.003653794957917698	3302829.9053228903	60764613.64534792	55.555555558879064	62.03310745095754	666.9531278246935
0.004338257654700723	3297661.907487884	60742425.860059224	55.55555557294663	62.78587938282499	772.47735072448
0.005022720351483748	3293575.039343422	60728901.54607383	55.55555555615006	63.45067600964933	877.8193135858342
0.005707183048266774	3290252.4844930884	60720622.94351306	55.555555557207775	64.02506669496078	982.1941305709012
0.006391645745049799	3287519.4198108334	60715401.3845409	55.55555555610322	64.53568760891564	1085.1804802726276
0.007076108441832824	3285211.5703506726	60712009.893663205	55.5555555555611	64.97018205347914	1186.2705684768766
0.00776057113861585	3283211.8620989034	60709643.19051813	55.555555555557255	65.3527342190539	1285.1693109829262
0.008445033835398874	3281495.3267885195	60707626.555605374	55.55555555559044	65.6963852362367	1381.6462355204737
0.0091294965321819	3280048.1702920687	60705542.53233885	55.55555555701998	65.98686793452654	1475.806459848975
0.009813959228964926	3278778.035693098	60703087.46159663	55.55555555555817	66.2350758933466	1567.6763300919715
0.010498421925747951	3277673.997797906	60700173.71324968	55.55555584134947	66.44580425061434	1657.2869269827816
0.011182884622530977	3276718.7172427336	60696798.60438286	55.55555583246814	66.62254687951287	1744.8121895934714
0.011867347319314001	3275881.773789282	60693132.94397865	55.55555574425789	66.78133917843326	1830.4158049722969
0.012551810016097027	3275161.1361045293	60689243.2680299	55.55555571386888	66.91498230454563	1914.1662707207618
0.013236272712880052	3274523.889723365	60685204.34837527	55.55555568145755	67.02826333737553	1996.2412761404664
0.013920735409663078	3273960.7426828537	60681088.8339957	55.55555555555881	67.12494080657841	2076.695224888204
0.014605198106446103	3273461.8156049885	60676932.55743469	55.5555556425015	67.20752900268798	2155.6953407438696
0.015289660803229127	3273017.104966407	60672774.690223105	55.55555562846076	67.27812968387713	2233.359208882874
0.015974123500012153	3272617.9149755393	60668667.70317768	55.555555617139824	67.33870138278658	2309.708226315451
0.01665858619679518	3272256.7889186167	60664670.15272409	55.55555560796294	67.39111557076164	2384.813449899394
0.017343048893578204	3271927.5024605654	60660833.34129306	55.55555560058833	67.43708910038391	2458.769504061107
0.018027511590361228	3271625.159481717	60657186.248487264	55.55555559460047	67.47804628985094	2531.6440387338544
0.018711974287144256	3271345.8854179853	60653733.303130746	55.55555558975945	67.51505340359812	2603.4911405041216
0.01939643698392728	3271086.4396380302	60650465.14763599	55.55555558584051	67.54887024373053	2674.3560405306976
0.020080899680710307	3270844.1772976285	60647366.50772451	55.55555555555511	67.58002535450595	2744.3063850515823
0.02076536237749333	3270617.420903828	60644415.09846597	55.55555558047986	67.60880142329083	2813.3663201858703
0.021449825074276355	3270404.6949343025	60641589.59625732	55.55555557745126	67.63535334951027	2881.5610663844304
0.022134287771059382	3270204.440748032	60638875.1996341	55.55555557536724	67.65984942821288	2948.9353556138594
0.022818750467842406	3270015.3172230823	60636266.312008165	55.555555573554265	67.68250428080971	3015.5150303020496
0.023503213164625433	3269836.1280441363	60633764.54310947	55.555555571997424	67.70358273378618	3081.343079506226
0.024187675861408457	3269665.972498547	60631372.574275784	55.55555557072818	67.7233486809872	3146.4555790480285
0.02487213855819148	3269504.1430120985	60629087.737446904	55.555555569423625	67.74202069239132	3210.909044641912
0.02555660125497451	3269349.767078969	60626905.845686726	55.55555555555549	67.75980452174767	3274.7336582039197
0.026241063951757532	3269202.345429745	60624817.296939366	55.555555555555344	67.77683151719903	3337.9251857825225
0.02692552664854056	3269061.50183652	60622809.60925617	55.555555566752524	67.79315800298394	3400.494405197962
0.02737850787132101	3268980.612597932	60621481.054484256	55.555555560169026	67.80355164728145	3441.637275270972
0.02806297056810404	3268838.4125016546	60619610.15383312	55.55555556561413	67.81847973723114	3503.2425742892174
0.028747433264887063	3268715.227377824	60617774.52787555	55.55555556494014	67.83322772263378	3564.307300214882
0.02943189596167009	3268596.274615427	60615980.18324584	55.55555556432274	67.84712754697067	3624.8410894382323
0.030116358658453114	3268481.9555233903	60614229.56839454	55.555555563766674	67.86027746886387	3684.8635677262628
0.030800821355236138	3268372.3987983586	60612522.72927154	55.55555556327606	67.8727821441445	3744.373311599417
0.03148528405201916	3268267.415055698	60610858.72515334	55.55555556280966	67.88470493224804	3803.4120068187594
0.03216974674880219	3268166.75038196	60609236.191320226	55.555555562384214	67.89609518668144	3861.9892884351366
0.03285420944558522	3268070.1570795593	60607653.54553836	55.555555561984484	67.90699426379638	3920.1050956177382
0.03353867214236824	3267977.8542833948	60606115.13858374	55.55555556445442	67.91758377577757	3977.7867495608407
0.034223134839151265	3267889.3672832977	60604610.1443653	55.55555556137397	67.92846715996998	4035.046432678327
0.03490759753593429	3267805.2590487744	60603133.5841834	55.55555556092401	67.93872393971746	4091.885066778803
0.03559206023271732	3267723.680428454	60601690.81944161	55.555555560617805	67.94852161805731	4148.323431374733
0.03627652292950034	3267644.9865646227	60600282.40241455	55.555555560328	67.9579305177445	4204.356645863729
0.03696098562628337	3267569.03513482	60598907.80457302	55.55555556007386	67.96699668623823	4260.006471011806
0.03764544832306639	3267495.681963774	60597565.91367263	55.55555555981034	67.97575192185576	4315.288820769512
0.038329911019849415	3267424.7745832135	60596255.51162418	55.55555555958502	67.98421884675504	4370.195217862936
0.039014373716632446	3267356.1589976633	60594975.48155633	55.555555559364436	67.9924150006198	4424.743942050176
0.03969883641341547	3267289.6863518753	60593724.839806415	55.555555559172745	68.00035583804586	4478.969815232934
0.040383299110198494	3267225.2165941526	60592502.706734434	55.55555555898246	68.00805631137533	4532.875662900559
0.04106776180698152	3267162.620926794	60591308.24570846	55.55555555881085	68.01553118119442	4586.456437288309
0.04175222450376454	3267101.7826049146	60590140.60945291	55.555555558654724	68.02279466597665	4639.704738257574
0.04243668720054757	3267042.596883096	60588998.91195991	55.555555558506846	68.02985992601427	4692.6179901747655
0.043121149897330596	3266984.9705935363	60587882.22722269	55.55555555837821	68.03673865401257	4745.195965653528
0.04380561259411362	3266928.821587009	60586789.60515619	55.55555555825922	68.04344085330652	4797.461810267838
0.044490075290896644	3266874.0773410155	60585720.10522303	55.555555558134486	68.0499749274794	4849.430083741625
0.045174537987679675	3266820.673074762	60584672.82761243	55.555555555555564	68.05634805985893	4901.1176548502535
0.0458590006844627	3266768.554138654	60583646.81087928	55.55555555792084	68.06256569152481	4952.528669970238
0.04654346338124572	3266717.677511131	60582640.77918119	55.55555555782378	68.06863015068612	5003.67133590782
0.04722792607802875	3266668.005994823	60581653.274698086	55.555555557739424	68.07454078223894	5054.546662215698
0.04791238877481177	3266619.5101960036	60580682.76514069	55.5555555576507	68.08029439924289	5105.16101539257
0.0485968514715948	3266572.1675428688	60579727.787947804	55.55555555756862	68.08588623157203	5155.525402026241
0.049281314168377825	3266525.9605651475	60578787.05729841	55.55555555748693	68.09131106182097	5205.6408972968475
0.04996577686516085	3266480.8716834798	60577859.589532815	55.555555557414614	68.09656491668107	5255.504099112245
0.05065023956194387	3266436.8804431786	60576944.77917615	55.55555555734385	68.10164659700452	5305.116044339832
0.0513347022587269	3266393.962140042	60576042.4063082	55.55555555727507	68.10655859867103	5354.477534159397
0.05201916495550993	3266352.0870347195	60575152.5915951	55.555555557208535	68.11130737261414	5403.587985947043
0.05270362765229295	3266311.2203836916	60574275.71602621	55.55555555715121	68.11590299403018	5452.448793205988
0.053388090349075976	3266271.323331096	60573412.31782263	55.555555555555515	68.12035835433905	5501.074688471098
0.054072553045859	3266232.3543949528	60572562.995494105	55.5555555570449	68.12468803605566	5549.480794078445
0.05475701574264202	3266194.270364268	60571728.28736649	55.555555556987684	68.12890719603247	5597.676062750899
0.055441478439425054	3266157.026578297	60570908.63950379	55.555555556935545	68.13303077527065	5645.659829575911
0.05612594113620808	3266120.5779732205	60570104.36383342	55.555555556888116	68.13707292916179	5693.424303386916
0.0568104038329911	3266084.880770948	60569315.61471432	55.55555555685312	68.14104649457823	5740.979666669158
0.057494866529774126	3266049.893613241	60568542.37862108	55.55555555680243	68.14496256548821	5788.321334325547
0.05817932922655715	3266015.578097321	60567784.482767366	55.55555555676789	68.14883027189398	5835.4582030632755
0.05886379192334018	3265981.8992720027	60567041.61393607	55.55555555673192	68.15265671158467	5882.396882272064
0.059548254620123205	3265948.8258366208	60566313.34428374	55.55555555669051	68.15644701342427	5929.132981602369
0.06023271731690623	3265916.3298296276	60565599.164643124	55.5555555566585	68.16020456034285	5975.6652655580665
0.06091718001368925	3265884.386667366	60564898.5102378	55.555555556630736	68.16393121907099	6022.000512675944
0.061601642710472276	3265852.9744348144	60564210.78953528	55.55555555659701	68.16762766451109	6068.144509668099
0.06228610540725531	3265822.073304424	60563535.40981933	55.55555555656335	68.17129373589546	6114.095823504255
0.06297056810403832	3265791.6649186644	60562871.798583634	55.55555555653362	68.1749287946705	6159.853057842738
0.06365503080082136	3265761.7320578857	60562219.41617918	55.555555556506235	68.17853200689402	6205.415623818209
0.06433949349760439	3265732.2589582563	60561577.75173143	55.55555555648438	68.18210241887282	6250.792658615645
0.0650239561943874	3265703.2309753876	60560946.3202731	55.55555555645114	68.18563900213037	6295.980822097812
0.06570841889117043	3265674.6343327668	60560324.66165308	55.55555555642388	68.1891407062214	6340.977529319561
0.06639288158795345	3265646.456756568	60559712.32560901	55.55555555555626	68.19260635410294	6385.803038367799
0.06707734428473648	3265618.6875005625	60559108.86944148	55.55555555638296	68.19603453531238	6430.465750194859
0.06776180698151951	3265591.3169621546	60558513.84477242	55.555555556356495	68.19942361101316	6474.9738627754405
0.06844626967830253	3265564.3366966955	60557926.81133684	55.555555556336614	68.20277175489701	6519.324632779444
0.06913073237508556	3265537.739139389	60557347.3373794	55.555555556312484	68.2060770582547	6563.510834725051
0.06981519507186858	3265511.517528598	60556775.00525594	55.55555555629044	68.20933763152574	6607.5306429102875
0.07049965776865161	3265485.665956252	60556209.41305759	55.555555556272665	68.21255165682274	6651.384064033811
0.07118412046543464	3265460.1796112205	60555650.17035967	55.55555555625243	68.21571735005344	6695.07142113058
0.07186858316221766	3265435.054851842	60555096.894038714	55.55555555624288	68.21883288690103	6738.603969688085
0.07255304585900069	3265410.289162608	60554549.2068262	55.55555555621915	68.22189634519899	6781.985959092352
0.0732375085557837	3265385.8837349946	60554006.36738628	55.55555522827782	68.2249052952801	6825.21300745575
0.07392197125256673	3265361.8261600244	60553469.1345071	55.555555556185766	68.22785912644864	6868.281638988356
0.07460643394934977	3265338.132490872	60552936.07616207	55.555555556170496	68.23075435796977	6911.195193256949
0.07529089664613278	3265314.7931936444	60552407.24958498	55.5555555561539	68.23358947215407	6953.954278711364
0.07597535934291581	3265291.8107555597	60551882.37019748	55.55555555614064	68.23636275339904	6996.558960599998
0.07665982203969883	3265269.185988194	60551361.17839617	55.55555555612609	68.239072553421	7039.011109724499
0.07734428473648186	3265246.91979968	60550843.44398243	55.555555556111734	68.24171738090689	7081.310504255959
0.07802874743326489	3265225.0131046386	60550328.97065724	55.555555556098895	68.24429595388713	7123.459891480973
0.07871321013004791	3265203.466769806	60549817.59869495	55.555555556088166	68.24680722472478	7165.465593447412
0.07939767282683094	3265182.2813717625	60549309.208680384	55.5555555560721	68.24925042417475	7207.328607486554
0.08008213552361396	3265161.4569084467	60548803.72598493	55.55555555605978	68.25162513258736	7249.049816267001
0.08076659822039699	3265140.992569543	60548301.12396518	55.555555556047665	68.25393135670599	7290.631353965307
0.08145106091718002	3265120.886633627	60547801.421807766	55.55555555603543	68.25616957231985	7332.073388945364
0.08213552361396304	3265101.136462176	60547304.67475904	55.55555555602318	68.25834070474029	7373.374483777785

